Quantum Magic Rectangles: Characterization and Application to Certified Randomness Expansion

We study a generalization of the Mermin-Peres magic square game to arbitrary rectangular dimensions. After exhibiting some general properties, these rectangular games are fully characterized in terms of their optimal win probabilities for quantum strategies. We find that for $m \times n$ rectangular games of dimensions $m,n \geq 3$ there are quantum strategies that win with certainty, while for dimensions $1 \times n$ quantum strategies do not outperform classical strategies. The final case of dimensions $2 \times n$ is richer, and we give upper and lower bounds that both outperform the classical strategies. Finally, we apply our findings to quantum certified randomness expansion to find the noise tolerance and rates for all magic rectangle games. To do this, we use our previous results to obtain the winning probability of games with a distinguished input for which the devices give a deterministic outcome, and follow the analysis of C. A. Miller and Y. Shi [SIAM J. Comput. 46, 1304 (2017)].

==> figures/figure1.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={draw=gray, fill=lightgray!10, anchor=center, minimum size=1.9cm}] {
    $X \otimes I$ & $X \otimes X$ & $I \otimes X$ \\
    $- X \otimes Z$ & $Y \otimes Y$ & $- Z \otimes X$ \\
    $I \otimes Z$ & $Z \otimes Z$ & $Z \otimes I$ \\
    };
\end{tikzpicture}


==> figures/figure2.tikz <==
\begin{tikzpicture}
    \matrix[matrix of nodes, inner sep=0, row sep=-\pgflinewidth, column sep=-\pgflinewidth, nodes={anchor=center}] {
        |[minimum size=1.9cm, text centered, font=\huge, draw=gray, fill=lightgray!10]| &
        |[minimum size=1.9cm, text centered, font=\huge, draw=gray, fill=lightgray!25]|$-$ &
        |[text width=1.6cm, align=right]|$\alpha_{1} = +$ \\
        |[minimum size=1.9cm, text centered, font=\huge, draw=gray, fill=lightgray!25]|$+$ &
        |[minimum size=1.9cm, text centered, font=\huge, draw=gray, fill=lightgray!25]|$+$ &
        |[text width=1.6cm, align=right]|$\alpha_{2} = +$ \\
        |[minimum height=0.7cm, text height=0.6cm]|$\beta_{1} = +$ &
        |[minimum height=0.7cm, text height=0.6cm]|$\beta_{2} = -$ \\
    };
\end{tikzpicture}


==> figures/figure3.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        legend pos=south east,
        width=0.7\linewidth,
        height=0.5\linewidth,
        xlabel={Number of columns, $n$},
        ylabel={Optimal win probability},
        samples=161,
        domain=2:10,
        xmin=2, xmax=10,
        ymin=0.75, ymax=1,
        xtick distance=1,
        ytick distance=0.05
    ]
        \addplot[thick,blue,domain=2:6.5,name path=U1] {(1 + sqrt(1 - 1/x)) / 2};
        \addlegendentry{$1+AB$}

        \addplot[thick,blue,dashed,domain=6.5:10,name path=U2] {(1 + sqrt(1 - 1/x)) / 2};
        \addlegendentry{$1+AB$ (conjecture)}

        \addplot[thick,green,name path=L] {1 - (2 - sqrt(2))/(2*x)};
        \addlegendentry{Quantum lower bound}

        \addplot[thick,red] {1 - 1/(2*x)};
        \addlegendentry{Classical value}
        
        \addplot[gray!30] fill between[of=L and U1,soft clip={domain=2:6.5}];
        \addplot[gray!30] fill between[of=L and U2,soft clip={domain=6.5:10}];
    \end{axis}
\end{tikzpicture}

